Towards Precision in Bolted Joint Design: A Preliminary Machine Learning-Based Parameter Prediction

Bolted joints are critical in engineering for maintaining structural integrity and reliability. Accurate prediction of parameters influencing their function and behavior is essential for optimal performance. Traditional methods often fail to capture the non-linear behavior of bolted joints or require significant computational resources, limiting accuracy and efficiency. This study addresses these limitations by combining empirical data with a feed-forward neural network to predict load capacity and friction coefficients. Leveraging experimental data and systematic preprocessing, the model effectively captures nonlinear relationships, including rescaling output variables to address scale discrepancies, achieving 95.24% predictive accuracy. While limited dataset size and diversity restrict generalizability, the findings demonstrate the potential of neural networks as a reliable, efficient alternative for bolted joint design. Future work will focus on expanding datasets and exploring hybrid modeling techniques to enhance applicability.

==> README.txt <==
Readme for PDS Authoring Template
=================================

The first release PDS.cls (version 0.1) and latex
template includes following files: (The current release is
version 0.1)

********************************** Files **********************************

README.txt						- This file.

PDS.cls						- The CUP Authoring template class file.

PDS_HOW-TO.pdf					- The user manual for how to work with templates.

PDS_Sample.pdf						- A sample output of Authoring template.

PDS_Sample.tex						- The main file of latex template.

PDS_Fig1.eps,PDS_Fig2.eps,PDS_Fig3.eps		- Sample images.

ICED25Logo.eps, post-card-logo-Small.eps, post-card-logo-big	- Journal logo.

***************************************************************************

